A Study of Flares in the Ultra-Cool Regime from SPECULOOS-South

We present a study of photometric flares on 154 low-mass ($\leq 0.2 \textrm{M}_{\odot}$) objects observed by the SPECULOOS-South Observatory from 1st June 2018 to 23rd March 2020. In this sample we identify 85 flaring objects, ranging in spectral type from M4 to L0. We detect 234 flares in this sample, with energies between $10^{29.2}$ and $10^{32.7}$ erg, using both automated and manual methods. With this work, we present the largest photometric sample of flares on late-M and ultra-cool dwarfs to date. By extending previous M dwarf flare studies into the ultra-cool regime, we find M5-M7 stars are more likely to flare than both earlier, and later, M dwarfs. By performing artificial flare injection-recovery tests we demonstrate that we can detect a significant proportion of flares down to an amplitude of 1 per cent, and we are most sensitive to flares on the coolest stars. Our results reveal an absence of high-energy flares on the reddest dwarfs. To probe the relations between rotation and activity for fully convective stars, we extract rotation periods for fast rotators and lower-bound period estimates of slow rotators. These rotation periods span from 2.2 hours to 65 days, and we find that the proportion of flaring stars increases for the very fastest rotators. Finally, we discuss the impact of our flare sample on planets orbiting ultra-cool stars. As stars become cooler, they flare less frequently; therefore, it is unlikely that planets around the very reddest dwarfs would enter the `abiogenesis' zone or drive visible-light photosynthesis through flares alone.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
